GroupCDL: Interpretable Denoising and Compressed Sensing MRI via Learned Group-Sparsity and Circulant Attention

Nonlocal self-similarity within images has become an increasingly popular prior in deep-learning models. Despite their successful image restoration performance, such models remain largely uninterpretable due to their black-box construction. Our previous studies have shown that interpretable construction of a fully convolutional denoiser (CDLNet), with performance on par with state-of-the-art black-box counterparts, is achievable by unrolling a convolutional dictionary learning algorithm. In this manuscript, we seek an interpretable construction of a convolutional network with a nonlocal self-similarity prior that performs on par with black-box nonlocal models. We show that such an architecture can be effectively achieved by upgrading the L1 sparsity prior (soft-thresholding) of CDLNet to an image-adaptive group-sparsity prior (group-thresholding). The proposed learned group-thresholding makes use of nonlocal attention to perform spatially varying soft-thresholding on the latent representation. To enable effective training and inference on large images with global artifacts, we propose a novel circulant-sparse attention. We achieve competitive natural-image denoising performance compared to black-box nonlocal DNNs and transformers. The interpretable construction of our network allows for a straightforward extension to Compressed Sensing MRI (CS-MRI), yielding state-of-the-art performance. Lastly, we show robustness to noise-level mismatches between training and inference for denoising and CS-MRI reconstruction.

==> figs/Noisy_50_BSD68_logB.txt <==
idx  psnr  ssim
  1 14.32 5.04
  2 14.61 19.07
  3 15.24 8.10
  4 14.88 19.37
  5 14.91 20.00
  6 14.67 19.32
  7 15.28 26.18
  8 14.87 44.73
  9 15.07 28.21
 10 15.17 15.25
 11 14.78 15.95
 12 14.69 12.24
 13 15.24 22.05
 14 15.18 9.29
 15 14.91 21.94
 16 15.06 27.27
 17 15.41 19.10
 18 14.57 13.30
 19 15.24 28.80
 20 14.51 13.96
 21 14.73 13.15
 22 15.07 23.01
 23 14.85 31.83
 24 14.80 8.32
 25 14.90 20.31
 26 15.07 17.51
 27 15.35 37.39
 28 15.12 30.81
 29 14.92 20.77
 30 15.42 23.29
 31 14.90 18.08
 32 14.72 13.39
 33 16.83 11.88
 34 15.06 41.02
 35 14.44 12.68
 36 14.63 40.24
 37 14.54 28.13
 38 14.70 23.77
 39 15.20 10.28
 40 14.28 13.18
 41 14.92 15.89
 42 14.94 16.75
 43 14.57 12.78
 44 15.20 22.84
 45 14.74 16.46
 46 15.01 20.10
 47 14.90 23.81
 48 14.40 6.76
 49 14.81 30.34
 50 14.47 24.45
 51 15.13 9.85
 52 14.93 24.41
 53 14.53 24.62
 54 15.15 9.34
 55 14.57 8.17
 56 14.67 20.36
 57 14.96 24.84
 58 14.67 38.07
 59 14.77 15.77
 60 14.33 8.14
 61 14.67 11.20
 62 14.38 8.73
 63 14.74 12.13
 64 15.88 16.85
 65 14.80 28.43
 66 14.76 23.02
 67 15.44 17.71
 68 15.68 30.52
avg 14.91 19.86

